Implied Integrality in Mixed-Integer Optimization

Implied-integer detection is a well-known presolving technique that is used by many Mixed-Integer Linear Programming solvers. Informally, a variable is said to be implied integer if its integrality is enforced implicitly by integrality of other variables and the constraints of a problem. In this work we formalize the definition of implied integrality by taking a polyhedral perspective. Our main result characterizes implied integrality as occurring when a subset of integer variables is fixed to integer values and the polyhedron on the remaining variables is integral. While integral polyhedra are well-understood theoretically, existing detection methods infer implied integrality only for one variable at a time. We introduce new detection methods based on the detection of integral polyhedra, extending existing techniques to multiple variables. Additionally, we discuss the computational complexity of recognizing implied integers. We conduct experiments using a new detection method that uses totally unimodular submatrices to identify implied integrality. For the MIPLIB 2017 collection dataset our results indicate that, on average, 18.8% of the variables are classified as implied integer after presolving, compared to just 3.3% identified by state-of-the-art techniques. Moreover, we are able to reduce the average percentage of variables whose integrality needs to be enforced after presolving from 70.2% to 59.0%.

==> found_ratios.dat <==
       x        y
0.911648 0.088352
0.000000 0.000000
0.208556 0.791444
0.265228 0.734772
0.506469 0.493531
0.761404 0.238596
0.000000 0.000000
0.534749 0.111969
0.965324 0.034676
0.980957 0.019043
0.921710 0.078290
0.998236 0.001764
0.964228 0.031926
0.000000 0.000000
0.000000 0.000000
0.877990 0.122010
0.966599 0.033401
0.000000 0.000000
0.887246 0.107072
0.192013 0.029417
0.012658 0.012658
0.995968 0.004032
0.000000 0.000000
0.457780 0.542220
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.346400 0.052407
0.000000 0.000000
0.465501 0.534499
0.219600 0.047426
0.795000 0.205000
0.068925 0.014728
0.500000 0.500000
0.405964 0.299609
0.968468 0.031532
0.478064 0.521936
0.975369 0.024631
0.000000 0.000000
0.000000 0.000000
0.864005 0.135995
0.823555 0.176445
0.002578 0.000859
0.653875 0.346125
0.000000 0.000000
0.750000 0.218750
0.000000 0.000000
0.080097 0.026699
0.987842 0.012121
0.000000 0.000000
0.000000 0.000000
0.003370 0.925895
0.000000 0.000000
0.000000 0.000000
0.996765 0.003235
0.765000 0.200000
0.094375 0.014189
0.000000 0.000000
0.835162 0.164838
0.000000 0.000000
0.397877 0.163482
0.000000 0.000000
0.000000 0.000000
0.999231 0.000769
0.866901 0.133099
0.626039 0.373961
0.572065 0.427935
0.718648 0.281352
0.000000 0.000000
0.980000 0.020000
0.680710 0.319290
0.414455 0.585545
0.154472 0.845528
0.975329 0.024671
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.073864 0.926136
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.945498 0.008294
0.022444 0.006650
0.937817 0.062183
0.000000 0.000000
0.687500 0.187500
0.854335 0.145665
0.857126 0.141194
0.006521 0.000028
0.000000 0.000000
0.907143 0.092857
0.000000 0.000000
0.914988 0.029325
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.770195 0.229805
0.377035 0.622965
0.762364 0.007707
0.171840 0.821315
0.500000 0.500000
0.058824 0.941176
0.657902 0.342098
0.000000 0.000000
0.121417 0.119730
0.924898 0.075102
0.570423 0.429577
0.003424 0.996576
0.000000 0.000000
0.937992 0.062008
0.999507 0.000493
0.996423 0.003577
0.427142 0.504056
0.992738 0.007262
0.681818 0.318182
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.999651 0.000349
0.000000 0.000000
0.909377 0.090623
0.837266 0.162734
0.708138 0.227127
0.308190 0.003885
0.998509 0.001491
0.000000 0.000000
0.980200 0.019800
0.995485 0.004335
0.010346 0.002172
0.000000 0.000000
0.000000 0.000000
0.151276 0.023449
0.865780 0.134220
0.995690 0.004310
0.000000 0.000000
0.000000 0.000000
0.999910 0.000075
0.639241 0.360759
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.410994 0.589006
0.759884 0.189489
0.000000 0.000000
0.124672 0.875328
0.015094 0.984906
0.665929 0.112094
0.000000 0.000000
0.001102 0.001102
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.662202 0.337798
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.013317 0.986683
0.251751 0.006765
0.000000 0.000000
0.912375 0.036401
0.495000 0.505000
0.000000 0.000000
0.158311 0.841689
0.350300 0.000720
0.969349 0.017625
0.639524 0.360476
0.000000 0.000000
0.498992 0.501008
0.917684 0.082316
0.926949 0.064066
0.000000 0.000000
0.000000 0.000000
0.500000 0.500000
0.269841 0.204586
0.945946 0.027027
0.000000 0.000000
0.455131 0.252012
0.001102 0.001102
0.112929 0.001300
0.623370 0.376614
0.400248 0.599752
0.500000 0.500000
0.167203 0.083531
0.795918 0.204082
0.800507 0.199493
0.945464 0.016965
0.999791 0.000209
0.036186 0.963814
0.071976 0.107527
0.083343 0.165320
0.597687 0.402313
0.000000 0.000000
0.650578 0.001479
0.699902 0.300098
0.792514 0.207486
0.000000 0.000000
0.000000 0.000000
0.229054 0.004057
0.880259 0.119741
0.571429 0.357143
0.000000 0.000000
0.019608 0.039216
0.000000 0.000000
0.400335 0.599665
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.643811 0.356189
0.999163 0.000837
0.370084 0.629916
0.974851 0.025149
0.952934 0.023823
0.000000 0.000000
0.000000 0.000000
0.000185 0.000062
0.576159 0.225166
0.359442 0.640558
0.000000 0.000000
0.882662 0.117338
0.000000 0.000000
0.450385 0.542229
0.000000 0.000000
0.909091 0.090909
0.051329 0.019294
0.000000 0.000000
0.595368 0.404602
0.833333 0.166667
0.436864 0.004455
0.922166 0.018613
0.000000 0.000000
0.979950 0.020050
0.370968 0.629032
0.362460 0.045420
0.318903 0.681097
0.966964 0.025567
0.468918 0.022026
0.499104 0.500896
0.931786 0.068214
0.000000 0.000000
0.279070 0.697674
0.306987 0.693013
0.000000 0.000000
0.435263 0.510000
0.000000 0.000000
0.018476 0.981524
0.979882 0.020118
0.487239 0.069606
0.386096 0.613904
0.000000 0.000000
0.000000 0.000000
0.885745 0.114255
0.977015 0.022985
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.566525 0.308374
0.635045 0.363582
0.921779 0.039877
0.544112 0.444562
0.165094 0.033019
0.927365 0.072635
0.989455 0.010545
0.933128 0.066872
0.000000 0.000000
0.000000 0.000000
0.500000 0.500000
0.035395 0.964605
0.850617 0.149383
0.000000 0.000000
0.204615 0.792574
0.640820 0.359180
0.821820 0.009846
0.000000 0.000000
0.945058 0.013864
0.976583 0.023417
0.118110 0.031496
0.000000 0.000000
0.000000 0.000000
0.845298 0.154702
0.003077 0.996923
0.210324 0.018490
0.000000 0.000000
0.872731 0.127269
0.816092 0.183908
0.082345 0.004611
0.022774 0.022639
0.986766 0.009934
0.000000 0.000000
0.000000 0.000000
0.763768 0.003798
0.972656 0.027344
0.051802 0.010360
0.999313 0.000687
0.639389 0.002420
0.000000 0.000000
0.000000 0.000000
0.976217 0.023783
0.051716 0.010343
0.995397 0.004603
0.293374 0.706284
0.357933 0.001354
0.000000 0.000000
0.905026 0.094974
0.941941 0.058059
0.535365 0.464635
0.000000 0.000000
0.995343 0.004657
0.000000 0.000000
0.028617 0.022601
0.482759 0.068966
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.998987 0.001013
0.433011 0.171015
0.991361 0.008621
0.620199 0.139299
0.058706 0.029353
0.553814 0.446186
0.000000 0.000000
0.000000 0.000000
0.214301 0.214087
0.282391 0.717609
0.000000 0.000000
0.442465 0.551384
0.861656 0.138344
0.150066 0.849934
0.000000 0.000000
0.000000 0.000000
0.484919 0.069606
0.583997 0.408463
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.668731 0.026316
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.632310 0.366316
0.442770 0.457909
0.999782 0.000053
0.134831 0.865169
0.871409 0.127904
0.094612 0.905388
0.500000 0.500000
0.000000 0.000000
0.430003 0.569997
0.000000 0.000000
0.879245 0.120755
0.740254 0.055926
0.668342 0.180905
0.000000 0.000000
0.000000 0.000000
0.676705 0.323295
0.006930 0.012474
0.000000 0.000000
0.196379 0.803621
0.000000 0.000000
0.000000 0.000000
0.460161 0.002755
0.000000 0.000000
0.019743 0.231343
0.000000 0.000000
0.000000 0.000000
0.086596 0.049149
0.958684 0.041316
0.487239 0.069606
0.000000 0.000000
0.007657 0.007657
0.000000 0.000000
0.254013 0.743066
0.040397 0.013178
0.160556 0.839444
0.000000 0.000000
0.500000 0.500000
0.500188 0.499812
0.000000 0.000000
0.000000 0.000000
0.503584 0.006044
0.829789 0.163731
0.000000 0.000000
0.000000 0.000000
0.755128 0.071897
0.397814 0.550833
0.779805 0.182482
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.131455 0.004695
0.923077 0.076923
0.909018 0.090982
0.062711 0.038666
0.992198 0.007802
0.064214 0.935786
0.863233 0.136767
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.966133 0.033867
0.595008 0.404992
0.987536 0.012464
0.000000 0.000000
0.000000 0.000000
0.386115 0.613885
0.918945 0.081055
0.543624 0.456376
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.500000 0.500000
0.995340 0.004660
0.000000 0.000000
0.000000 0.000000
0.856633 0.143367
0.683080 0.316920
0.873362 0.126638
0.000000 0.000000
0.021099 0.004430
0.004796 0.853335
0.000000 0.000000
0.004326 0.000360
0.000000 0.000000
0.000000 0.000000
0.688509 0.311491
0.500000 0.500000
0.000000 0.000000
0.000000 0.000000
0.250438 0.749562
0.000000 0.000000
0.000000 0.000000
0.096774 0.903226
0.925926 0.074074
0.163043 0.032609
0.745055 0.254945
0.000000 0.000000
0.030821 0.969179
0.000000 0.000000
0.812207 0.187793
0.383898 0.616102
0.000000 0.000000
0.420213 0.031915
0.533780 0.465625
0.001128 0.001128
0.001564 0.000223
0.000000 0.000000
0.338462 0.661538
0.811864 0.188136
0.002049 0.017667
0.718395 0.001806
0.739957 0.260043
0.000000 0.000000
0.000000 0.000000
0.500000 0.500000
0.000000 0.000000
0.937500 0.062500
0.000000 0.000000
0.056112 0.943888
0.409206 0.590794
0.000000 0.000000
0.851399 0.148601
0.942181 0.057819
0.911111 0.088889
0.000000 0.000000
0.966121 0.025840
0.000000 0.000000
0.676794 0.323206
0.000000 0.000000
0.768991 0.231009
0.799445 0.200555
0.000000 0.000000
0.819406 0.180594
0.093264 0.033679
0.000000 0.000000
0.969585 0.030415
0.000000 0.000000
0.000000 0.000000
0.390362 0.145378
0.000000 0.000000
0.000000 0.000000
0.936410 0.063590
0.147657 0.012278
0.342211 0.657789
0.635475 0.209497
0.000000 0.000000
0.692685 0.144937
0.964979 0.035021
0.000000 0.000000
0.867705 0.120073
0.000000 0.000000
0.000000 0.000000
0.787386 0.212614
0.966935 0.033065
0.000000 0.000000
0.000000 0.000000
0.375097 0.107207
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.972678 0.027322
0.937125 0.062875
0.000000 0.000000
0.000000 0.000000
0.997164 0.002836
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.958802 0.007185
0.668271 0.331729
0.415720 0.584280
0.948067 0.049769
0.080223 0.022742
0.980469 0.019531
0.495000 0.505000
0.000000 0.000000
0.852861 0.147139
0.000000 0.000000
0.000000 0.000000
0.990187 0.009813
0.167183 0.083521
0.066859 0.932038
0.086817 0.049061
0.726997 0.273003
0.196663 0.253573
0.000000 0.000000
0.370660 0.629340
0.493487 0.506513
0.000000 0.000000
0.000000 0.000000
0.998344 0.001656
0.984615 0.015385
0.000000 0.000000
0.000000 0.000000
0.726253 0.249699
0.000000 0.000000
0.957318 0.042590
0.000000 0.000000
0.009019 0.005933
0.084732 0.783325
0.000000 0.000000
0.000000 0.000000
0.436816 0.520173
0.375434 0.624566
0.726368 0.273632
0.000000 0.000000
0.000000 0.000000
0.950820 0.049180
0.858385 0.141615
0.000000 0.000000
0.005236 0.994764
0.925926 0.074074
0.000000 0.000000
0.463646 0.001484
0.000000 0.000000
0.082062 0.777322
0.007515 0.002240
0.844488 0.155512
0.000501 0.000084
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.500265 0.499735
0.402758 0.596880
0.991361 0.008621
0.000000 0.000000
0.847953 0.152047
0.000000 0.000000
0.978953 0.009790
0.998201 0.001799
0.000000 0.000000
0.563440 0.436560
0.000000 0.000000
0.000000 0.000000
0.928781 0.071219
0.000000 0.000000
0.000000 0.000000
0.001858 0.001858
0.658333 0.091667
0.150303 0.463251
0.000000 0.000000
0.726311 0.071701
0.861811 0.011724
0.703588 0.178757
0.991643 0.008357
0.000000 0.000000
0.000000 0.000000
0.991179 0.008821
0.500000 0.500000
0.613335 0.377770
0.000000 0.000000
0.000000 0.008334
0.000000 0.000000
0.848519 0.151481
0.632900 0.365726
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.691176 0.308824
0.000000 0.000000
0.000000 0.000000
0.307692 0.687500
0.584256 0.415744
0.777114 0.009431
0.764317 0.113436
0.000000 0.000000
0.500000 0.500000
0.971246 0.028754
0.192270 0.807730
0.204472 0.792415
0.194325 0.250780
0.959062 0.032659
0.000000 0.000000
0.017023 0.004256
0.162958 0.162599
0.913548 0.086452
0.183547 0.053397
0.000000 0.000000
0.008334 0.000002
0.943729 0.022347
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.209770 0.019397
0.000000 0.000000
0.800542 0.057762
0.500000 0.500000
0.000000 0.000000
0.000000 0.000000
0.977462 0.022538
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.500000 0.073770
0.007198 0.003085
0.189033 0.804142
0.701107 0.245279
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.939643 0.060357
0.983674 0.016259
0.925926 0.074074
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.998851 0.001149
0.341765 0.658235
0.981569 0.018431
0.000000 0.000000
0.422522 0.019670
0.000000 0.000000
0.923592 0.076408
0.051622 0.010324
0.338765 0.109479
0.505643 0.494357
0.003077 0.996923
0.011664 0.000118
0.579163 0.420837
0.666667 0.333333
0.684797 0.010878
0.997191 0.002809
0.000000 0.000000
0.785690 0.214310
0.500000 0.500000
0.838791 0.161209
0.000000 0.000000
0.000000 0.000000
0.960625 0.039375
0.561850 0.238536
0.635528 0.306389
0.840402 0.058000
0.007256 0.002127
0.461538 0.538462
0.240143 0.018689
0.000000 0.000000
0.183250 0.810031
0.017561 0.004878
0.030680 0.003317
0.000000 0.000000
0.155772 0.844228
0.049976 0.000476
0.946804 0.034119
0.972973 0.027027
0.077644 0.050918
0.965670 0.034330
0.500000 0.500000
0.644809 0.111111
0.654698 0.345302
0.120000 0.880000
0.000000 0.000000
0.625671 0.374329
0.500000 0.500000
0.339300 0.109122
0.824138 0.175862
0.088743 0.746196
0.000000 0.000000
0.000000 0.000000
0.004795 0.000400
0.979242 0.016350
0.904971 0.095029
0.175883 0.000158
0.733166 0.266834
0.270492 0.729226
0.998696 0.000489
0.000000 0.000000
0.000000 0.000000
0.500735 0.499265
0.064932 0.050318
0.943953 0.002669
0.777778 0.222222
0.642127 0.357221
0.766557 0.233443
0.969370 0.030630
0.362000 0.076000
0.573929 0.426071
0.500000 0.500000
0.034936 0.965064
0.441335 0.392828
0.000000 0.000000
0.213777 0.014252
0.500000 0.500000
0.044513 0.955487
0.000000 0.000000
0.500000 0.500000
0.925926 0.074074
0.800000 0.200000
0.000000 0.000000
0.000000 0.000000
0.141593 0.858407
0.192708 0.315104
0.000000 0.000000
0.000000 0.000000
0.500595 0.499405
0.000000 0.000000
0.979625 0.020375
0.000000 0.000000
0.665781 0.199201
0.000000 0.000000
0.028586 0.020626
0.000000 0.000000
0.846441 0.153559
0.000000 0.000000
0.898803 0.098061
0.981603 0.018397
0.943503 0.005650
0.000000 0.000000
0.526152 0.127024
0.135249 0.864751
0.914286 0.085714
0.000000 0.000000
0.960426 0.038843
0.000000 0.000000
0.016807 0.126050
0.000000 0.000000
0.827103 0.172897
0.094877 0.730332
0.368952 0.631048
0.542016 0.457655
0.726316 0.273684
0.970395 0.029605
0.478342 0.444735
0.388423 0.611577
0.000000 0.000000
0.621412 0.378588
0.013351 0.013351
0.000000 0.000000
0.972145 0.027855
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.006688 0.993312
0.635423 0.233355
0.983480 0.016520
0.892241 0.107759
0.083526 0.916474
0.665252 0.326102
0.129718 0.870282
0.186047 0.116279
0.054830 0.945170
0.565957 0.434043
0.854497 0.145503
0.547878 0.452122
0.457113 0.255611
0.000000 0.000000
0.289474 0.710180
0.764463 0.198347
0.000000 0.000000
0.975895 0.013774
0.000000 0.000000
0.516129 0.483871
0.000000 0.000000
0.523051 0.020117
0.000000 0.000000
0.000000 0.000000
0.375000 0.625000
0.859562 0.133380
0.845301 0.154699
0.926397 0.073603
0.903114 0.019608
0.000000 0.000000
0.000000 0.000000
0.978692 0.021308
0.475432 0.292165
0.365385 0.634615
0.000000 0.000000
0.000000 0.000000
0.942076 0.013669
0.000000 0.000000
0.500000 0.500000
0.615481 0.384519
0.875719 0.124281
0.010018 0.989982
0.052010 0.947990
0.000000 0.000000
0.403866 0.596134
0.991607 0.008393
0.000000 0.000000
0.730442 0.269558
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.027239 0.972744
0.000000 0.000000
0.642857 0.357143
0.299652 0.700348
0.798582 0.136385
0.000000 0.000000
0.247820 0.603510
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.196999 0.796294
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.005616 0.994384
0.000000 0.000000
0.712949 0.287051
0.999674 0.000122
0.000000 0.000000
0.796338 0.026020
0.000000 0.000000
0.622066 0.377934
0.781919 0.218081
0.911189 0.088811
0.798365 0.201635
0.938776 0.061224
0.489510 0.069930
0.071141 0.039702
0.000000 0.000000
0.848698 0.057961
0.046187 0.092426
0.692494 0.292978
0.620871 0.002153
0.723320 0.032938
0.985211 0.014789
0.876742 0.123258
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.274978 0.250221
0.000000 0.000000
0.500000 0.500000
0.714742 0.285258
0.006705 0.993295
0.030915 0.969085
0.500000 0.500000
0.000000 0.000000
0.000000 0.000000
0.515469 0.142342
0.905947 0.040049
0.000000 0.000000
0.816082 0.183918
0.055985 0.944015
0.807988 0.192012
0.000000 0.000000
0.500000 0.500000
0.500000 0.500000
0.000000 0.000000
0.000583 0.000238
0.813474 0.008903
0.318360 0.681640
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.746914 0.203704
0.000000 0.000000
0.019608 0.039216
0.187319 0.016998
0.135546 0.463250
0.000000 0.000000
0.500000 0.500000
0.000000 0.000000
0.000000 0.000000
0.004284 0.856542
0.000000 0.000000
0.000000 0.000000
0.757977 0.242023
0.930061 0.069047
0.855469 0.144531
0.194805 0.123377
0.000000 0.000000
0.000000 0.000000
0.998190 0.001810
0.575521 0.424479
0.000000 0.000000
0.500000 0.500000
0.958111 0.041889
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.160339 0.833095
0.989796 0.010204
0.000589 0.000223
0.925926 0.074074
0.003938 0.996062
0.906558 0.093442
0.977772 0.022228
0.812782 0.187218
0.000000 0.000000
0.956395 0.015300
0.000000 0.000000
0.000198 0.057394
0.719008 0.280992
0.011157 0.988843
0.000000 0.000000
0.012662 0.003165
0.235519 0.764481
0.499165 0.500835
0.986126 0.013874
0.000000 0.000000
0.641106 0.358167
0.977015 0.022985
0.000000 0.000000
0.856142 0.013587
0.576091 0.423909
0.992839 0.007161
0.000000 0.000000
0.797732 0.196062
0.000000 0.000000
0.000000 0.000000
0.005661 0.024275
0.712906 0.287094
0.160022 0.839978
0.000000 0.000000
0.995968 0.004032
0.839634 0.160366
0.398046 0.163127
0.000000 0.000000
0.836177 0.081911
0.000000 0.000000
0.677887 0.322113
0.999348 0.000244
0.195087 0.804913
0.000000 0.000000
0.000000 0.000000
0.359227 0.640773
0.997354 0.002646
0.907448 0.092552
0.455617 0.544383
0.000000 0.000000
0.000000 0.000000
0.588530 0.411470
0.651466 0.348534
0.000000 0.000000
0.637161 0.362839
0.760374 0.239626
0.000000 0.000000
0.000000 0.000000
0.252525 0.747475
0.000000 0.000000
0.000000 0.000000
0.520987 0.479013
0.825342 0.174658
0.000000 0.000000
0.988753 0.011247
0.037592 0.592776
0.420582 0.033150
0.000000 0.000000
0.784834 0.215166
0.419848 0.580152
0.000000 0.000000
0.000000 0.000000
0.567568 0.432432
0.000000 0.000000
0.739068 0.260932
0.921408 0.078592
0.000000 0.000000
0.558763 0.441237
0.000000 0.000000
0.000000 0.000000
0.556478 0.443522
0.029199 0.000076
0.000000 0.000000
0.339146 0.109224
0.000000 0.000000
0.897762 0.102238
0.000000 0.000000
0.363198 0.636802
0.765734 0.234266
0.038391 0.042048
0.639535 0.360465
0.000000 0.000000
0.907215 0.092785
0.094785 0.001385
0.000000 0.000000
0.160724 0.011209
0.000000 0.000000
0.350746 0.649254
0.815725 0.184275
0.006736 0.002694
0.322883 0.677117
0.000000 0.000000
0.069817 0.104189
0.995690 0.004310
0.000000 0.000000
0.000000 0.000000
0.102302 0.897698
0.168675 0.048193
0.058577 0.009508
0.750000 0.250000
0.995214 0.004786


==> found_sorted.dat <==
instance      old      new
       1 0.000000 0.000000
       2 0.000000 0.000000
       3 0.000000 0.000000
       4 0.000000 0.000000
       5 0.000000 0.000000
       6 0.000000 0.000000
       7 0.000000 0.000000
       8 0.000000 0.000000
       9 0.000000 0.000000
      10 0.000000 0.000000
      11 0.000000 0.000000
      12 0.000000 0.000000
      13 0.000000 0.000000
      14 0.000000 0.000000
      15 0.000000 0.000000
      16 0.000000 0.000000
      17 0.000000 0.000000
      18 0.000000 0.000000
      19 0.000000 0.000000
      20 0.000000 0.000000
      21 0.000000 0.000000
      22 0.000000 0.000000
      23 0.000000 0.000000
      24 0.000000 0.000000
      25 0.000000 0.000000
      26 0.000000 0.000000
      27 0.000000 0.000000
      28 0.000000 0.000000
      29 0.000000 0.000000
      30 0.000000 0.000000
      31 0.000000 0.000000
      32 0.000000 0.000000
      33 0.000000 0.000000
      34 0.000000 0.000000
      35 0.000000 0.000000
      36 0.000000 0.000000
      37 0.000000 0.000000
      38 0.000000 0.000000
      39 0.000000 0.000000
      40 0.000000 0.000000
      41 0.000000 0.000000
      42 0.000000 0.000000
      43 0.000000 0.000000
      44 0.000000 0.000000
      45 0.000000 0.000000
      46 0.000000 0.000000
      47 0.000000 0.000000
      48 0.000000 0.000000
      49 0.000000 0.000000
      50 0.000000 0.000000
      51 0.000000 0.000000
      52 0.000000 0.000000
      53 0.000000 0.000000
      54 0.000000 0.000000
      55 0.000000 0.000000
      56 0.000000 0.000000
      57 0.000000 0.000000
      58 0.000000 0.000000
      59 0.000000 0.000000
      60 0.000000 0.000000
      61 0.000000 0.000000
      62 0.000000 0.000000
      63 0.000000 0.000000
      64 0.000000 0.000000
      65 0.000000 0.000000
      66 0.000000 0.000000
      67 0.000000 0.000000
      68 0.000000 0.000000
      69 0.000000 0.000000
      70 0.000000 0.000000
      71 0.000000 0.000000
      72 0.000000 0.000000
      73 0.000000 0.000000
      74 0.000000 0.000000
      75 0.000000 0.000000
      76 0.000000 0.000000
      77 0.000000 0.000000
      78 0.000000 0.000000
      79 0.000000 0.000000
      80 0.000000 0.000000
      81 0.000000 0.000000
      82 0.000000 0.000000
      83 0.000000 0.000000
      84 0.000000 0.000000
      85 0.000000 0.000000
      86 0.000000 0.000000
      87 0.000000 0.000000
      88 0.000000 0.000000
      89 0.000000 0.000000
      90 0.000000 0.000000
      91 0.000000 0.000000
      92 0.000000 0.000000
      93 0.000000 0.000000
      94 0.000000 0.000000
      95 0.000000 0.000000
      96 0.000000 0.000000
      97 0.000000 0.000000
      98 0.000000 0.000000
      99 0.000000 0.000000
     100 0.000000 0.000000
     101 0.000000 0.000000
     102 0.000000 0.000000
     103 0.000000 0.000000
     104 0.000000 0.000000
     105 0.000000 0.000000
     106 0.000000 0.000000
     107 0.000000 0.000000
     108 0.000000 0.000000
     109 0.000000 0.000000
     110 0.000000 0.000000
     111 0.000000 0.000000
     112 0.000000 0.000000
     113 0.000000 0.000000
     114 0.000000 0.000000
     115 0.000000 0.000000
     116 0.000000 0.000000
     117 0.000000 0.000000
     118 0.000000 0.000000
     119 0.000000 0.000000
     120 0.000000 0.000000
     121 0.000000 0.000000
     122 0.000000 0.000000
     123 0.000000 0.000000
     124 0.000000 0.000000
     125 0.000000 0.000000
     126 0.000000 0.000000
     127 0.000000 0.000000
     128 0.000000 0.000000
     129 0.000000 0.000000
     130 0.000000 0.000000
     131 0.000000 0.000000
     132 0.000000 0.000000
     133 0.000000 0.000000
     134 0.000000 0.000000
     135 0.000000 0.000000
     136 0.000000 0.000000
     137 0.000000 0.000000
     138 0.000000 0.000000
     139 0.000000 0.000000
     140 0.000000 0.000000
     141 0.000000 0.000000
     142 0.000000 0.000000
     143 0.000000 0.000000
     144 0.000000 0.000000
     145 0.000000 0.000000
     146 0.000000 0.000000
     147 0.000000 0.000000
     148 0.000000 0.000000
     149 0.000000 0.000000
     150 0.000000 0.000000
     151 0.000000 0.000000
     152 0.000000 0.000000
     153 0.000000 0.000000
     154 0.000000 0.000000
     155 0.000000 0.000000
     156 0.000000 0.000000
     157 0.000000 0.000000
     158 0.000000 0.000000
     159 0.000000 0.000000
     160 0.000000 0.000000
     161 0.000000 0.000000
     162 0.000000 0.000000
     163 0.000000 0.000000
     164 0.000000 0.000000
     165 0.000000 0.000000
     166 0.000000 0.000000
     167 0.000000 0.000000
     168 0.000000 0.000000
     169 0.000000 0.000000
     170 0.000000 0.000000
     171 0.000000 0.000000
     172 0.000000 0.000000
     173 0.000000 0.000000
     174 0.000000 0.000000
     175 0.000000 0.000000
     176 0.000000 0.000000
     177 0.000000 0.000000
     178 0.000000 0.000000
     179 0.000000 0.000000
     180 0.000000 0.000000
     181 0.000000 0.000000
     182 0.000000 0.000000
     183 0.000000 0.000000
     184 0.000000 0.000000
     185 0.000000 0.000000
     186 0.000000 0.000000
     187 0.000000 0.000000
     188 0.000000 0.000000
     189 0.000000 0.000000
     190 0.000000 0.000000
     191 0.000000 0.000000
     192 0.000000 0.000000
     193 0.000000 0.000000
     194 0.000000 0.000000
     195 0.000000 0.000000
     196 0.000000 0.000000
     197 0.000000 0.000000
     198 0.000000 0.000000
     199 0.000000 0.000000
     200 0.000000 0.000000
     201 0.000000 0.000000
     202 0.000000 0.000000
     203 0.000000 0.000000
     204 0.000000 0.000000
     205 0.000000 0.000000
     206 0.000000 0.000000
     207 0.000000 0.000000
     208 0.000000 0.000000
     209 0.000000 0.000000
     210 0.000000 0.000000
     211 0.000000 0.000000
     212 0.000000 0.000000
     213 0.000000 0.000000
     214 0.000000 0.000000
     215 0.000000 0.000000
     216 0.000000 0.000000
     217 0.000000 0.000000
     218 0.000000 0.000000
     219 0.000000 0.000000
     220 0.000000 0.000000
     221 0.000000 0.000000
     222 0.000000 0.000000
     223 0.000000 0.000000
     224 0.000000 0.000000
     225 0.000000 0.000000
     226 0.000000 0.000000
     227 0.000000 0.000000
     228 0.000000 0.000000
     229 0.000000 0.000000
     230 0.000000 0.000000
     231 0.000000 0.000000
     232 0.000000 0.000000
     233 0.000000 0.000000
     234 0.000000 0.000000
     235 0.000000 0.000000
     236 0.000000 0.000000
     237 0.000000 0.000000
     238 0.000000 0.000000
     239 0.000000 0.000000
     240 0.000000 0.000000
     241 0.000000 0.000000
     242 0.000000 0.000000
     243 0.000000 0.000000
     244 0.000000 0.000000
     245 0.000000 0.000000
     246 0.000000 0.000000
     247 0.000000 0.000000
     248 0.000000 0.000000
     249 0.000000 0.000000
     250 0.000000 0.000000
     251 0.000000 0.000000
     252 0.000000 0.000000
     253 0.000000 0.000000
     254 0.000000 0.000000
     255 0.000000 0.000000
     256 0.000000 0.000000
     257 0.000000 0.000000
     258 0.000000 0.000000
     259 0.000000 0.000000
     260 0.000000 0.000000
     261 0.000000 0.000000
     262 0.000000 0.000000
     263 0.000000 0.000000
     264 0.000000 0.000000
     265 0.000000 0.000000
     266 0.000000 0.000000
     267 0.000000 0.000000
     268 0.000000 0.000000
     269 0.000000 0.000000
     270 0.000000 0.000000
     271 0.000000 0.000000
     272 0.000000 0.000000
     273 0.000000 0.000000
     274 0.000000 0.000000
     275 0.000000 0.000000
     276 0.000000 0.000000
     277 0.000000 0.000000
     278 0.000000 0.000000
     279 0.000000 0.000000
     280 0.000000 0.000000
     281 0.000000 0.000000
     282 0.000000 0.000000
     283 0.000000 0.000000
     284 0.000000 0.000000
     285 0.000000 0.000000
     286 0.000000 0.000000
     287 0.000000 0.000000
     288 0.000000 0.000000
     289 0.000000 0.000000
     290 0.000000 0.000000
     291 0.000000 0.000000
     292 0.000000 0.000000
     293 0.000000 0.000000
     294 0.000000 0.000000
     295 0.000000 0.000000
     296 0.000000 0.000000
     297 0.000000 0.000000
     298 0.000000 0.000000
     299 0.000000 0.000000
     300 0.000000 0.000000
     301 0.000000 0.000000
     302 0.000000 0.000000
     303 0.000000 0.000000
     304 0.000000 0.000000
     305 0.000000 0.000000
     306 0.000000 0.000000
     307 0.000000 0.000000
     308 0.000000 0.000000
     309 0.000000 0.000000
     310 0.000000 0.000000
     311 0.000000 0.000000
     312 0.000000 0.000000
     313 0.000000 0.000000
     314 0.000000 0.000000
     315 0.000000 0.000000
     316 0.000000 0.000000
     317 0.000000 0.000000
     318 0.000000 0.000000
     319 0.000000 0.000000
     320 0.000000 0.000000
     321 0.000000 0.000000
     322 0.000000 0.000000
     323 0.000000 0.000000
     324 0.000000 0.000000
     325 0.000000 0.000002
     326 0.000000 0.000028
     327 0.000000 0.000054
     328 0.000000 0.000075
     329 0.000000 0.000076
     330 0.000000 0.000084
     331 0.000000 0.000089
     332 0.000000 0.000118
     333 0.000000 0.000122
     334 0.000000 0.000158
     335 0.000000 0.000209
     336 0.000000 0.000223
     337 0.000000 0.000244
     338 0.000000 0.000304
     339 0.000000 0.000319
     340 0.000000 0.000349
     341 0.000000 0.000360
     342 0.000000 0.000400
     343 0.000000 0.000476
     344 0.000000 0.000489
     345 0.000000 0.000493
     346 0.000000 0.000687
     347 0.000000 0.000720
     348 0.000000 0.000769
     349 0.000000 0.000837
     350 0.000000 0.000920
     351 0.000000 0.001013
     352 0.000000 0.001102
     353 0.000000 0.001102
     354 0.000000 0.001149
     355 0.000000 0.001300
     356 0.000000 0.001355
     357 0.000000 0.001385
     358 0.000000 0.001479
     359 0.000000 0.001484
     360 0.000000 0.001491
     361 0.000000 0.001656
     362 0.000000 0.001806
     363 0.000000 0.001832
     364 0.000000 0.001862
     365 0.000000 0.001873
     366 0.000000 0.002113
     367 0.000000 0.002128
     368 0.000000 0.002153
     369 0.000000 0.002172
     370 0.000000 0.002241
     371 0.000000 0.002420
     372 0.000000 0.002646
     373 0.000000 0.002684
     374 0.000000 0.002695
     375 0.000000 0.002755
     376 0.000000 0.002809
     377 0.000000 0.002836
     378 0.000000 0.003087
     379 0.000000 0.003166
     380 0.000000 0.003235
     381 0.000000 0.003311
     382 0.000000 0.003504
     383 0.000000 0.003504
     384 0.000000 0.003577
     385 0.000000 0.003798
     386 0.000000 0.004032
     387 0.000000 0.004032
     388 0.000000 0.004057
     389 0.000000 0.004256
     390 0.000000 0.004310
     391 0.000000 0.004310
     392 0.000000 0.004335
     393 0.000000 0.004430
     394 0.000000 0.004455
     395 0.000000 0.004548
     396 0.000000 0.004603
     397 0.000000 0.004652
     398 0.000000 0.004660
     399 0.000000 0.004695
     400 0.000000 0.004786
     401 0.000000 0.004878
     402 0.000000 0.005650
     403 0.000000 0.005956
     404 0.000000 0.006044
     405 0.000000 0.006650
     406 0.000000 0.006765
     407 0.000000 0.007161
     408 0.000000 0.007185
     409 0.000000 0.007262
     410 0.000000 0.007582
     411 0.000000 0.007707
     412 0.000000 0.007802
     413 0.000000 0.008294
     414 0.000000 0.008357
     415 0.000000 0.008393
     416 0.000000 0.008621
     417 0.000000 0.008621
     418 0.000000 0.008821
     419 0.000000 0.008909
     420 0.000000 0.009431
     421 0.000000 0.009508
     422 0.000000 0.009790
     423 0.000000 0.009813
     424 0.000000 0.009860
     425 0.000000 0.009934
     426 0.000000 0.010204
     427 0.000000 0.010544
     428 0.000000 0.010554
     429 0.000000 0.010881
     430 0.000000 0.011007
     431 0.000000 0.011209
     432 0.000000 0.011247
     433 0.000000 0.011724
     434 0.000000 0.012121
     435 0.000000 0.012464
     436 0.000000 0.012474
     437 0.000000 0.012658
     438 0.000000 0.013178
     439 0.000000 0.013267
     440 0.000000 0.013351
     441 0.000000 0.013587
     442 0.000000 0.013681
     443 0.000000 0.013774
     444 0.000000 0.013826
     445 0.000000 0.013864
     446 0.000000 0.013923
     447 0.000000 0.014189
     448 0.000000 0.014331
     449 0.000000 0.014665
     450 0.000000 0.014793
     451 0.000000 0.015385
     452 0.000000 0.016326
     453 0.000000 0.016350
     454 0.000000 0.016520
     455 0.000000 0.016969
     456 0.000000 0.016998
     457 0.000000 0.017625
     458 0.000000 0.017667
     459 0.000000 0.018397
     460 0.000000 0.018431
     461 0.000000 0.018490
     462 0.000000 0.018613
     463 0.000000 0.019043
     464 0.000000 0.019294
     465 0.000000 0.019397
     466 0.000000 0.019531
     467 0.000000 0.019608
     468 0.000000 0.019670
     469 0.000000 0.019800
     470 0.000000 0.020000
     471 0.000000 0.020050
     472 0.000000 0.020118
     473 0.000000 0.020134
     474 0.000000 0.020298
     475 0.000000 0.020563
     476 0.000000 0.020651
     477 0.000000 0.021930
     478 0.000000 0.022026
     479 0.000000 0.022229
     480 0.000000 0.022347
     481 0.000000 0.022538
     482 0.000000 0.022570
     483 0.000000 0.022808
     484 0.000000 0.022992
     485 0.000000 0.022992
     486 0.000000 0.023094
     487 0.000000 0.023417
     488 0.000000 0.023449
     489 0.000000 0.023783
     490 0.000000 0.023823
     491 0.000000 0.024287
     492 0.000000 0.024671
     493 0.000000 0.024976
     494 0.000000 0.025080
     495 0.000000 0.025597
     496 0.000000 0.025877
     497 0.000000 0.026020
     498 0.000000 0.026699
     499 0.000000 0.027027
     500 0.000000 0.027322
     501 0.000000 0.027344
     502 0.000000 0.027512
     503 0.000000 0.027855
     504 0.000000 0.028070
     505 0.000000 0.028754
     506 0.000000 0.028846
     507 0.000000 0.029353
     508 0.000000 0.029359
     509 0.000000 0.029557
     510 0.000000 0.029605
     511 0.000000 0.030415
     512 0.000000 0.030630
     513 0.000000 0.031496
     514 0.000000 0.031532
     515 0.000000 0.031915
     516 0.000000 0.031926
     517 0.000000 0.032258
     518 0.000000 0.032481
     519 0.000000 0.032974
     520 0.000000 0.033065
     521 0.000000 0.033401
     522 0.000000 0.033679
     523 0.000000 0.033867
     524 0.000000 0.034119
     525 0.000000 0.034256
     526 0.000000 0.034676
     527 0.000000 0.034695
     528 0.000000 0.035021
     529 0.000000 0.035129
     530 0.000000 0.036401
     531 0.000000 0.038666
     532 0.000000 0.038700
     533 0.000000 0.038843
     534 0.000000 0.039375
     535 0.000000 0.039710
     536 0.000000 0.040049
     537 0.000000 0.041571
     538 0.000000 0.041883
     539 0.000000 0.042048
     540 0.000000 0.042590
     541 0.000000 0.045420
     542 0.000000 0.047437
     543 0.000000 0.048193
     544 0.000000 0.049180
     545 0.000000 0.049587
     546 0.000000 0.049769
     547 0.000000 0.050317
     548 0.000000 0.050918
     549 0.000000 0.051622
     550 0.000000 0.051716
     551 0.000000 0.051802
     552 0.000000 0.052407
     553 0.000000 0.052951
     554 0.000000 0.053397
     555 0.000000 0.053435
     556 0.000000 0.055926
     557 0.000000 0.057143
     558 0.000000 0.057221
     559 0.000000 0.057762
     560 0.000000 0.057819
     561 0.000000 0.057961
     562 0.000000 0.058000
     563 0.000000 0.058059
     564 0.000000 0.060357
     565 0.000000 0.061224
     566 0.000000 0.062008
     567 0.000000 0.062183
     568 0.000000 0.062500
     569 0.000000 0.062723
     570 0.000000 0.063590
     571 0.000000 0.064066
     572 0.000000 0.066327
     573 0.000000 0.066867
     574 0.000000 0.068183
     575 0.000000 0.068966
     576 0.000000 0.069551
     577 0.000000 0.069606
     578 0.000000 0.069606
     579 0.000000 0.069606
     580 0.000000 0.069930
     581 0.000000 0.070289
     582 0.000000 0.071219
     583 0.000000 0.071701
     584 0.000000 0.071897
     585 0.000000 0.072536
     586 0.000000 0.073603
     587 0.000000 0.073770
     588 0.000000 0.074074
     589 0.000000 0.074074
     590 0.000000 0.074074
     591 0.000000 0.074074
     592 0.000000 0.074074
     593 0.000000 0.076000
     594 0.000000 0.076408
     595 0.000000 0.076923
     596 0.000000 0.078160
     597 0.000000 0.078592
     598 0.000000 0.079392
     599 0.000000 0.080000
     600 0.000000 0.081055
     601 0.000000 0.082231
     602 0.000000 0.083416
     603 0.000000 0.083437
     604 0.000000 0.085714
     605 0.000000 0.086452
     606 0.000000 0.088352
     607 0.000000 0.088811
     608 0.000000 0.088889
     609 0.000000 0.090623
     610 0.000000 0.090909
     611 0.000000 0.090982
     612 0.000000 0.091667
     613 0.000000 0.092426
     614 0.000000 0.092552
     615 0.000000 0.092857
     616 0.000000 0.093442
     617 0.000000 0.093707
     618 0.000000 0.094981
     619 0.000000 0.098061
     620 0.000000 0.102238
     621 0.000000 0.102818
     622 0.000000 0.107072
     623 0.000000 0.107182
     624 0.000000 0.107759
     625 0.000000 0.109122
     626 0.000000 0.109224
     627 0.000000 0.109479
     628 0.000000 0.111111
     629 0.000000 0.111969
     630 0.000000 0.112094
     631 0.000000 0.113436
     632 0.000000 0.114504
     633 0.000000 0.116279
     634 0.000000 0.117338
     635 0.000000 0.119730
     636 0.000000 0.119741
     637 0.000000 0.120073
     638 0.000000 0.120755
     639 0.000000 0.122010
     640 0.000000 0.123258
     641 0.000000 0.123377
     642 0.000000 0.124281
     643 0.000000 0.125978
     644 0.000000 0.126050
     645 0.000000 0.127269
     646 0.000000 0.127781
     647 0.000000 0.128248
     648 0.000000 0.130345
     649 0.000000 0.132135
     650 0.000000 0.133099
     651 0.000000 0.133380
     652 0.000000 0.135074
     653 0.000000 0.135995
     654 0.000000 0.136385
     655 0.000000 0.138407
     656 0.000000 0.138531
     657 0.000000 0.139197
     658 0.000000 0.141615
     659 0.000000 0.141904
     660 0.000000 0.143758
     661 0.000000 0.144531
     662 0.000000 0.144686
     663 0.000000 0.145503
     664 0.000000 0.145665
     665 0.000000 0.146949
     666 0.000000 0.147139
     667 0.000000 0.147646
     668 0.000000 0.148601
     669 0.000000 0.149383
     670 0.000000 0.151481
     671 0.000000 0.151486
     672 0.000000 0.152047
     673 0.000000 0.153687
     674 0.000000 0.153923
     675 0.000000 0.154699
     676 0.000000 0.154702
     677 0.000000 0.161209
     678 0.000000 0.161656
     679 0.000000 0.162031
     680 0.000000 0.162585
     681 0.000000 0.162599
     682 0.000000 0.163043
     683 0.000000 0.163127
     684 0.000000 0.163225
     685 0.000000 0.163356
     686 0.000000 0.163482
     687 0.000000 0.163726
     688 0.000000 0.163731
     689 0.000000 0.164838
     690 0.000000 0.165094
     691 0.000000 0.165618
     692 0.000000 0.166667
     693 0.000000 0.172897
     694 0.000000 0.174658
     695 0.000000 0.175862
     696 0.000000 0.176445
     697 0.000000 0.178571
     698 0.000000 0.179068
     699 0.000000 0.180905
     700 0.000000 0.182482
     701 0.000000 0.183918
     702 0.000000 0.184866
     703 0.000000 0.187218
     704 0.000000 0.187793
     705 0.000000 0.188136
     706 0.000000 0.189489
     707 0.000000 0.190306
     708 0.000000 0.190769
     709 0.000000 0.194726
     710 0.000000 0.196062
     711 0.000000 0.197107
     712 0.000000 0.199653
     713 0.000000 0.200000
     714 0.000000 0.200160
     715 0.000000 0.200555
     716 0.000000 0.201635
     717 0.000000 0.203804
     718 0.000000 0.204082
     719 0.000000 0.204586
     720 0.000000 0.205000
     721 0.000000 0.207486
     722 0.000000 0.209497
     723 0.000000 0.212614
     724 0.000000 0.214087
     725 0.000000 0.214876
     726 0.000000 0.215166
     727 0.000000 0.218081
     728 0.000000 0.220000
     729 0.000000 0.222222
     730 0.000000 0.227127
     731 0.000000 0.228395
     732 0.000000 0.229805
     733 0.000000 0.231009
     734 0.000000 0.231343
     735 0.000000 0.231788
     736 0.000000 0.233355
     737 0.000000 0.233443
     738 0.000000 0.234266
     739 0.000000 0.235099
     740 0.000000 0.235334
     741 0.000000 0.238596
     742 0.000000 0.239626
     743 0.000000 0.240301
     744 0.000000 0.242201
     745 0.000000 0.245279
     746 0.000000 0.249699
     747 0.000000 0.250000
     748 0.000000 0.250000
     749 0.000000 0.250000
     750 0.000000 0.250221
     751 0.000000 0.250780
     752 0.000000 0.251725
     753 0.000000 0.252539
     754 0.000000 0.255274
     755 0.000000 0.260043
     756 0.000000 0.260932
     757 0.000000 0.263736
     758 0.000000 0.266732
     759 0.000000 0.269558
     760 0.000000 0.273003
     761 0.000000 0.273632
     762 0.000000 0.273684
     763 0.000000 0.280878
     764 0.000000 0.280992
     765 0.000000 0.281307
     766 0.000000 0.285258
     767 0.000000 0.287051
     768 0.000000 0.287975
     769 0.000000 0.288003
     770 0.000000 0.292978
     771 0.000000 0.297477
     772 0.000000 0.299937
     773 0.000000 0.306389
     774 0.000000 0.308824
     775 0.000000 0.311491
     776 0.000000 0.312500
     777 0.000000 0.315104
     778 0.000000 0.316902
     779 0.000000 0.318182
     780 0.000000 0.319175
     781 0.000000 0.322113
     782 0.000000 0.323158
     783 0.000000 0.326102
     784 0.000000 0.327287
     785 0.000000 0.331758
     786 0.000000 0.339409
     787 0.000000 0.341463
     788 0.000000 0.341989
     789 0.000000 0.345238
     790 0.000000 0.345302
     791 0.000000 0.353047
     792 0.000000 0.356189
     793 0.000000 0.357143
     794 0.000000 0.357143
     795 0.000000 0.357225
     796 0.000000 0.358167
     797 0.000000 0.360465
     798 0.000000 0.360476
     799 0.000000 0.360759
     800 0.000000 0.363600
     801 0.000000 0.365720
     802 0.000000 0.366277
     803 0.000000 0.374329
     804 0.000000 0.376406
     805 0.000000 0.379245
     806 0.000000 0.382215
     807 0.000000 0.382469
     808 0.000000 0.384582
     809 0.000000 0.386903
     810 0.000000 0.391945
     811 0.000000 0.402313
     812 0.000000 0.404632
     813 0.000000 0.404992
     814 0.000000 0.411470
     815 0.000000 0.415744
     816 0.000000 0.420188
     817 0.000000 0.424479
     818 0.000000 0.427622
     819 0.000000 0.429577
     820 0.000000 0.430639
     821 0.000000 0.433908
     822 0.000000 0.434043
     823 0.000000 0.435547
     824 0.000000 0.436560
     825 0.000000 0.441237
     826 0.000000 0.443089
     827 0.000000 0.443522
     828 0.000000 0.444735
     829 0.000000 0.446186
     830 0.000000 0.452122
     831 0.000000 0.456376
     832 0.000000 0.457655
     833 0.000000 0.457909
     834 0.000002 0.463250
     835 0.000005 0.463251
     836 0.000005 0.464635
     837 0.000005 0.465625
     838 0.000011 0.468537
     839 0.000014 0.476793
     840 0.000026 0.479013
     841 0.000030 0.482679
     842 0.000067 0.483871
     843 0.000069 0.484377
     844 0.000070 0.484413
     845 0.000075 0.486911
     846 0.000083 0.487078
     847 0.000089 0.487262
     848 0.000094 0.487434
     849 0.000105 0.493531
     850 0.000189 0.494357
     851 0.000209 0.499405
     852 0.000223 0.499624
     853 0.000223 0.499888
     854 0.000248 0.500000
     855 0.000255 0.500000
     856 0.000286 0.500000
     857 0.000304 0.500000
     858 0.000319 0.500000
     859 0.000378 0.500000
     860 0.000417 0.500000
     861 0.000476 0.500000
     862 0.000493 0.500000
     863 0.000687 0.500000
     864 0.000769 0.500000
     865 0.000893 0.500000
     866 0.000920 0.500000
     867 0.001318 0.500000
     868 0.001355 0.500000
     869 0.001588 0.500000
     870 0.001650 0.500000
     871 0.001686 0.500000
     872 0.001713 0.500000
     873 0.001796 0.500000
     874 0.001802 0.500000
     875 0.001803 0.500000
     876 0.001916 0.500000
     877 0.002113 0.500000
     878 0.002591 0.500000
     879 0.002604 0.500000
     880 0.002694 0.500000
     881 0.002755 0.500000
     882 0.002809 0.500835
     883 0.002864 0.502513
     884 0.003165 0.502513
     885 0.003311 0.503588
     886 0.003380 0.506513
     887 0.003504 0.510526
     888 0.003504 0.514867
     889 0.003967 0.518692
     890 0.004064 0.520000
     891 0.004167 0.520173
     892 0.004310 0.534658
     893 0.004310 0.536646
     894 0.004548 0.542220
     895 0.004926 0.544383
     896 0.005189 0.548286
     897 0.005312 0.550755
     898 0.005782 0.557529
     899 0.005814 0.563685
     900 0.006247 0.563923
     901 0.006464 0.564350
     902 0.006494 0.567952
     903 0.006623 0.568075
     904 0.006757 0.579965
     905 0.006861 0.583892
     906 0.007378 0.585526
     907 0.007582 0.587370
     908 0.008827 0.589184
     909 0.009464 0.592694
     910 0.011007 0.592776
     911 0.011947 0.594534
     912 0.012027 0.595117
     913 0.012658 0.595781
     914 0.013182 0.599665
     915 0.013463 0.599752
     916 0.013923 0.599768
     917 0.014352 0.607175
     918 0.016707 0.607464
     919 0.017044 0.611577
     920 0.018429 0.613702
     921 0.018613 0.613885
     922 0.020000 0.613904
     923 0.020134 0.616082
     924 0.020316 0.616102
     925 0.021674 0.616722
     926 0.021739 0.618733
     927 0.022842 0.622965
     928 0.025080 0.624566
     929 0.025785 0.625000
     930 0.026365 0.629032
     931 0.027512 0.629340
     932 0.027761 0.629916
     933 0.028070 0.631048
     934 0.028846 0.636802
     935 0.029332 0.640558
     936 0.032258 0.640747
     937 0.033696 0.643308
     938 0.038700 0.649254
     939 0.040524 0.650374
     940 0.041298 0.651086
     941 0.041373 0.651094
     942 0.041441 0.658235
     943 0.042134 0.659307
     944 0.042420 0.660448
     945 0.043649 0.660502
     946 0.057588 0.660762
     947 0.063074 0.661538
     948 0.064691 0.662640
     949 0.066327 0.663962
     950 0.070289 0.664066
     951 0.072536 0.677075
     952 0.075847 0.681042
     953 0.080911 0.681908
     954 0.089286 0.687500
     955 0.090019 0.693013
     956 0.090203 0.697674
     957 0.090909 0.700348
     958 0.092426 0.706284
     959 0.097182 0.710180
     960 0.099716 0.716862
     961 0.108861 0.729226
     962 0.111111 0.730332
     963 0.111969 0.734614
     964 0.112094 0.744716
     965 0.114879 0.745900
     966 0.117663 0.747475
     967 0.118572 0.747533
     968 0.119105 0.749562
     969 0.122807 0.765527
     970 0.126050 0.777392
     971 0.126175 0.784108
     972 0.126430 0.785829
     973 0.126521 0.791237
     974 0.130435 0.791444
     975 0.131846 0.794875
     976 0.132075 0.794910
     977 0.132135 0.796294
     978 0.146949 0.803621
     979 0.155263 0.804142
     980 0.161656 0.804913
     981 0.162585 0.810031
     982 0.162599 0.820280
     983 0.163225 0.821315
     984 0.163726 0.822038
     985 0.166667 0.833095
     986 0.194940 0.834396
     987 0.205137 0.839843
     988 0.235099 0.841689
     989 0.235126 0.844228
     990 0.300381 0.845528
     991 0.346274 0.849934
     992 0.357143 0.853311
     993 0.430639 0.858407
     994 0.433908 0.859181
     995 0.439996 0.863404
     996 0.443089 0.864751
     997 0.468537 0.865169
     998 0.483871 0.870025
     999 0.484377 0.875136
    1000 0.486911 0.880000
    1001 0.487078 0.887111
    1002 0.487262 0.887770
    1003 0.487434 0.897698
    1004 0.500000 0.900963
    1005 0.514867 0.901639
    1006 0.536646 0.916314
    1007 0.548286 0.926136
    1008 0.563923 0.926519
    1009 0.564350 0.931875
    1010 0.592694 0.935786
    1011 0.595781 0.941176
    1012 0.607464 0.943487
    1013 0.613702 0.943990
    1014 0.616082 0.947990
    1015 0.616722 0.955487
    1016 0.618733 0.963814
    1017 0.640747 0.965231
    1018 0.643308 0.969085
    1019 0.650374 0.969179
    1020 0.651086 0.972831
    1021 0.659307 0.977485
    1022 0.660448 0.981524
    1023 0.660502 0.986683
    1024 0.660762 0.988843
    1025 0.662640 0.989982
    1026 0.663962 0.992330
    1027 0.784108 0.993295
    1028 0.797954 0.993312
    1029 0.810484 0.994384
    1030 0.818225 0.994764
    1031 0.820280 0.996062
    1032 0.822038 0.996479
    1033 0.863404 0.996923
    1034 0.887111 0.996923
    1035 0.996956 0.996956

